CryptoConcurrency: (Almost) Consensusless Asset Transfer with Shared Accounts

A typical blockchain protocol uses consensus to make sure that mutually mistrusting users agree on the order in which their operations on shared data are executed. However, it is known that asset transfer systems, by far the most popular application of blockchains, can be implemented without consensus. Assuming that no account can be accessed concurrently and every account belongs to a single owner, one can efficiently implement an asset transfer system in a purely asynchronous, consensus-free manner. It has also been shown that implementing asset transfer with shared accounts is impossible without consensus. In this paper, we propose CryptoConcurrency, an asset transfer protocol that allows concurrent accesses to be processed in parallel, without involving consensus, whenever possible. More precisely, if concurrent transfer operations on a given account do not lead to overspending, i.e. can all be applied without the account balance going below zero, they proceed in parallel. Otherwise, the account's owners may have to access an external consensus object. Notably, we avoid relying on a central, universally-trusted, consensus mechanism and allow each account to use its own consensus implementation, which only the owners of this account trust. This provides greater decentralization and flexibility.

==> svg-inkscape/asset-transfer-consensus-free_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'asset-transfer-consensus-free_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{215.10375865bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59000036)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{asset-transfer-consensus-free_svg-tex.pdf}}%
    \put(0.09103423,0.51045082){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice: 100\coin\\Bob: 0\coin\\Carl: 0\coin\\Eve: 0\coin\end{tabular}}}}%
    \put(0.16513164,0.56527578){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{initial state}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{asset-transfer-consensus-free_svg-tex.pdf}}%
    \put(0.36042092,0.36577989){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice $\to$ Bob: 20\coin\end{tabular}}}}%
    \put(0.33146155,0.41306834){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Carl $\to$ Eve: 15\coin\end{tabular}}}}%
    \put(0.58869441,0.43884908){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bob $\to$ Carl: 10\coin\end{tabular}}}}%
    \put(0.38442264,0.48070512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice $\to$ Carl: 10\coin\end{tabular}}}}%
    \put(0.62155083,0.40023732){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Eve $\to$ Alice: 5\coin\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{asset-transfer-consensus-free_svg-tex.pdf}}%
    \put(0.57164783,0.27187778){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Conflict Detector\end{tabular}}}}%
    \put(0.55665689,0.01414095){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Eve $\to$ Bob: 5\coin\end{tabular}}}}%
    \put(0.82112816,0.10548015){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Eve $\to$ Carl: 3\coin\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{asset-transfer-consensus-free_svg-tex.pdf}}%
    \put(0.58299004,0.56527578){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{committed transactions}}\end{tabular}}}}%
    \put(0.70488942,0.0529191){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bob $\to$ Carl: 10\coin\end{tabular}}}}%
    \put(0.09103423,0.16281133){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice: 75\coin\\Bob:10\coin\\Carl:5\coin\\Eve:10\coin\end{tabular}}}}%
    \put(0.41553971,0.10656357){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Eve $\to$ Alice: 5\coin\end{tabular}}}}%
    \put(0.16506357,0.21487379){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{current state}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{asset-transfer-consensus-free_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/asset-transfer-cryptoconcurrency_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'asset-transfer-cryptoconcurrency_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{231.15183354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54903872)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{asset-transfer-cryptoconcurrency_svg-tex.pdf}}%
    \put(0.08471408,0.47501203){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice: 100\coin\\Bob: 0\coin\\Carl: 0\coin\\Eve: 0\coin\end{tabular}}}}%
    \put(0.15366712,0.52603068){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{initial state}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{asset-transfer-cryptoconcurrency_svg-tex.pdf}}%
    \put(0.33539819,0.3403851){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice $\to$ Bob: 20\coin\end{tabular}}}}%
    \put(0.30844936,0.38439048){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Carl $\to$ Eve: 15\coin\end{tabular}}}}%
    \put(0.54782339,0.40838134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bob $\to$ Carl: 10\coin\end{tabular}}}}%
    \put(0.35773355,0.44733147){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice $\to$ Carl: 10\coin\end{tabular}}}}%
    \put(0.5783987,0.37245027){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Eve $\to$ Alice: 5\coin\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{asset-transfer-cryptoconcurrency_svg-tex.pdf}}%
    \put(0.53196026,0.2530023){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\xs{Recoverable Overspending Detector}\end{tabular}}}}%
    \put(0.51801012,0.01315919){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Eve $\to$ Bob: 5\coin\end{tabular}}}}%
    \put(0.76412006,0.09815702){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Eve $\to$ Carl: 3\coin\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{asset-transfer-cryptoconcurrency_svg-tex.pdf}}%
    \put(0.54251506,0.52603068){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{committed transactions}}\end{tabular}}}}%
    \put(0.65595137,0.04924511){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bob $\to$ Carl: 10\coin\end{tabular}}}}%
    \put(0.08471408,0.1515079){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice: 75\coin\\Bob:10\coin\\Carl:5\coin\\Eve:10\coin\end{tabular}}}}%
    \put(0.38669022,0.09916523){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Eve $\to$ Alice: 5\coin\end{tabular}}}}%
    \put(0.15360378,0.19995585){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{current state}}\end{tabular}}}}%
    \put(0.88087871,0.23966404){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\xs{Account}\end{tabular}}}}%
    \put(0.88087871,0.2098541){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\xs{Consensus}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/asset-transfer-traditional_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'asset-transfer-traditional_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{238.56175846bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49136727)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{asset-transfer-traditional_svg-tex.pdf}}%
    \put(0.66621464,0.41436139){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Eve $\to$ Alice: 5\coin\\…\\…\\…\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{asset-transfer-traditional_svg-tex.pdf}}%
    \put(0.33108843,0.41436139){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice $\to$ Bob: 20\coin\\Bob $\to$ Carl: 10\coin\\Alice $\to$ Carl: 10\coin\\Carl $\to$ Eve: 15\coin\end{tabular}}}}%
    \put(0.44788198,0.46907389){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{block 1}}\end{tabular}}}}%
    \put(0.77890246,0.46741276){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{block 2}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{asset-transfer-traditional_svg-tex.pdf}}%
    \put(0.0841711,0.41633126){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice: 100\coin\\Bob: 0\coin\\Carl: 0\coin\\Eve: 0\coin\end{tabular}}}}%
    \put(0.15098247,0.46576523){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{initial state}}\end{tabular}}}}%
    \put(0.14883272,0.19374505){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\xs{current state}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{asset-transfer-traditional_svg-tex.pdf}}%
    \put(0.08208275,0.14680194){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Alice: 75\coin\\Bob:10\coin\\Carl:5\coin\\Eve:10\coin\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{asset-transfer-traditional_svg-tex.pdf}}%
    \put(0.77304266,0.16620861){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\xs{Global Consensus}\end{tabular}}}}%
    \put(0.77304266,0.13732459){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\xs{for block 3}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/strawman-algo-overspending-example_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'strawman-algo-overspending-example_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{237.08042087bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47954728)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{strawman-algo-overspending-example_svg-tex.pdf}}%
    \put(0.24379604,0.1364006){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Alice\end{tabular}}}}%
    \put(0.49945012,0.1364006){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bob\end{tabular}}}}%
    \put(0.76801594,0.1364006){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Carl\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{strawman-algo-overspending-example_svg-tex.pdf}}%
    \put(0.19416489,0.43587535){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\{\vTx_A, \vTx_C\}$\end{tabular}}}}%
    \put(0.39812469,0.43587535){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\{\vTx_A, \vTx_B\}$\end{tabular}}}}%
    \put(0.80538028,0.43587535){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\{\vTx_B, \vTx_C\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{strawman-algo-overspending-example_svg-tex.pdf}}%
    \put(0.02787384,0.07760013){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textLineOne\\\textLineTwo\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/tx-lifecycle-algo_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tx-lifecycle-algo_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{356.83630107bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2905121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tx-lifecycle-algo_svg-tex.pdf}}%
    \put(0.10562652,0.18995268){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Create \\transaction $\vTx$\end{tabular}}}}%
    \put(0.37193247,0.18995928){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Submit $\vTx$ \\to $\oCOD$\end{tabular}}}}%
    \put(0.3715001,0.04082199){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Recover from \\overspending\end{tabular}}}}%
    \put(0.62670377,0.10265168){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\vTx$ is cancelled\\(return $\tFAIL$)\end{tabular}}}}%
    \put(0.62670377,0.24989517){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\vTx$ is accepted\end{tabular}}}}%
    \put(0.88533135,0.26110478){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\vTx$ is committed\\(return $\tOK$)\end{tabular}}}}%
  \end{picture}%
\endgroup%

